Understanding Co-evolution in Large Multi-relational Social Networks

Understanding dynamics of evolution in large social networks is an important problem. In this paper, we characterize evolution in large multi-relational social networks. The proliferation of online media such as Twitter, Facebook, Orkut and MMORPGs\footnote{Massively Multi-player Online Role Playing Games} have created social networking data at an unprecedented scale. Sony's Everquest 2 is one such example. We used game multi-relational networks to reveal the dynamics of evolution in a multi-relational setting by macroscopic study of the game network. Macroscopic analysis involves fragmenting the network into smaller portions for studying the dynamics within these sub-networks, referred to as `communities'. From an evolutionary perspective of multi-relational network analysis, we have made the following contributions. Specifically, we formulated and analyzed various metrics to capture evolutionary properties of networks. We find that co-evolution rates in trust based `communities' are approximately $60\%$ higher than the trade based `communities'. We also find that the trust and trade connections within the `communities' reduce as their size increases. Finally, we study the interrelation between the dynamics of trade and trust within `communities' and find interesting results about the precursor relationship between the trade and the trust dynamics within the `communities'.

==> Proposed_Approach.txt <==
\section {Proposed approach}
In this section we discuss the proposed approach to study evolution dynamics of the given multi-relational network. Given a multi-relational network, there are several aspects in which the dynamics of the network can be characterized. We have performed a series of rigorous experiments and defined metrics to characterise different aspects of multi-relational network evolution. Before getting into the detail of the experiments, we first summarize the overall approach and motivation behind the selection of these series of experiments.

The six main components of this analysis are as follows:
\begin{enumerate}
\item \textbf{Network fragmentation into communities}: In order to analyse the network, we start the analysis of the network by fragmenting the network in macroscopic communities using the two different type of community detection algorithms. Since given network is a real world network, the analysis at macroscopic scale captures the closest view of how the network actually evolves in the MMORPG environment. The communities are identified using two different definitions to analyse, compare and observe the network in two different ways, since the actual definition of communities in this network is not known. Details of the various parameters used for fragmentation and other important details are described in later sections.
\item \textbf{Statistics of the derived communities}: The first experiment concerns with the various statistical descriptions of the communities that were derived in the previous part. The experiment provides the quantitative understanding of the multi-relationship network in terms of the metrics such as number of communities, size distribution of communities and other useful metrics.
\item \textbf{Evolution within communities}: These sets of experiments are intended to characterize the dynamics within communities. We define metrics to compute these dynamics over time.
\item \textbf{Co-evolution within communities}: Since we are dealing with multi-relational network, one important aspect of the dynamics within the communities is the co-evolution of the multi-relations within the community. In this set of experiments, we define metrics to compute the co-evolution within the network.
\item \textbf{Strength of communities}: Given that the various communities in the multi-relational network are not isolated, we define metrics to analyse the strength of the community based on its interactions both within itself and outside with other communities. The evolutionary aspect of the strength of the communities is an interesting phenomenon to study.
\item \textbf{Measuring influencers}: As a continuation to the concept of co-evolution within the communities, we perform these sets experiments to find out the influencing capacity of one relation over the other. We define interesting events in terms of trade and trust dynamics within the communities and then analyze the interplay of these events. Are these events co-occurrent? or is an event, the influencer for the other? These experiments is motivated to answer such interesting questions.
\end{enumerate}

==> trust_trade_reduced_trade.txt <==
reduced trade node-->57935
reduced trade edges-->75238
trade node-->181488
trade edges-->706072
trust nodes-->51428
trust edges-->62725

dynamic trust edges--> 72446
dynamic trade edges-->2224450
